Partitioning strategies for the interaction of a fluid with a poroelastic material based on a Nitsche's coupling approach

We develop a computational model to study the interaction of a fluid with a poroelastic material. The coupling of Stokes and Biot equations represents a prototype problem for these phenomena, which feature multiple facets. On one hand it shares common traits with fluid-structure interaction. On the other hand it resembles the Stokes-Darcy coupling. For these reasons, the numerical simulation of the Stokes-Biot coupled system is a challenging task. The need of large memory storage and the difficulty to characterize appropriate solvers and related preconditioners are typical shortcomings of classical discretization methods applied to this problem. The application of loosely coupled time advancing schemes mitigates these issues because it allows to solve each equation of the system independently with respect to the others. In this work we develop and thoroughly analyze a loosely coupled scheme for Stokes-Biot equations. The scheme is based on Nitsche's method for enforcing interface conditions. Once the interface operators corresponding to the interface conditions have been defined, time lagging allows us to build up a loosely coupled scheme with good stability properties. The stability of the scheme is guaranteed provided that appropriate stabilization operators are introduced into the variational formulation of each subproblem. The error of the resulting method is also analyzed, showing that splitting the equations pollutes the optimal approximation properties of the underlying discretization schemes. In order to restore good approximation properties, while maintaining the computational efficiency of the loosely coupled approach, we consider the application of the loosely coupled scheme as a preconditioner for the monolithic approach. Both theoretical insight and numerical results confirm that this is a promising way to develop efficient solvers for the problem at hand.

==> Potential_Reviewers.txt <==
Potential Reviewers: 


Jason S. Howell
Department of Mathematics
College of Charleston

Annalisa Quaini  
Department of Mathematics    
University of Houston    

Beatrice Riviere
Computational and Applied Mathematics Department
Rice University


Opposed Reviewers: 


Santiago Badia
International Center for Numerical Methods in Enginee
Universitat Politècnica de Catalunyaring 

==> Potential_Reviewers_new.txt <==
See Suggested Reviewers

==> highlights.txt <==
We study the interaction of a free fluid with a poroelastic material. 

Non standard interface conditions arise, which are enforced using Nitsche's method.

Time-lagging allows us to split the fully coupled problem into subproblems relative to the main governing equations.

We merge the computational efficiency of the loosely coupled scheme with the accuracy and stability of the monolithic formulation, using the former scheme as a preconditioner for the latter. 

The method is robust for applications in soft tissue mechanics and geomechanics.

Stability and error analysis are addressed for all the considered methods.


